Evaluation of Cache Attacks on Arm Processors and Secure Caches

Timing-based side and covert channels in processor caches continue to be a threat to modern computers. This work shows for the first time a systematic, large-scale analysis of Arm devices and the detailed results of attacks the processors are vulnerable to. Compared to x86, Arm uses different architectures, microarchitectural implementations, cache replacement policies, etc., which affects how attacks can be launched, and how security testing for the vulnerabilities should be done. To evaluate security, this paper presents security benchmarks specifically developed for testing Arm processors and their caches. The benchmarks are themselves evaluated with sensitivity tests, which examine how sensitive the benchmarks are to having a correct configuration in the testing phase. Further, to evaluate a large number of devices, this work leverages a novel approach of using a cloud-based Arm device testbed for architectural and security research on timing channels and runs the benchmarks on 34 different physical devices. In parallel, there has been much interest in secure caches to defend the various attacks. Consequently, this paper also investigates secure cache architectures using the proposed benchmarks. Especially, this paper implements and evaluates the secure PL and RF caches, showing the security of PL and RF caches, but also uncovers new weaknesses.

==> figures/core_info.csv <==
Core Name,Core Frequency,L1 Cache Config,SoC Name,Vul. Num.
Kryo 585$^{\{1\}}$ Gold/ Silver ,2.42-2.84/ 1.8,64 KB 16-way/ 32 KB 4-way,Qualcomm Snapdragon 865,88
Kryo 385$^{\{2\}}$ Gold/ Silver,2.5-2.8/ 1.6-1.7,64 KB 16-way/ 32 KB 4-way,Qualcomm Snapdragon 845,87
Kryo 360$^{\{3\}}$ Gold/ Silver,2.0-2.2/ 1.7,64 KB 16-way/ 32 KB 4-way,Qualcomm Snapdragon 670/ 710,87
Cortex A53$^{\{4\}}$,1.9-2.2,32 KB 4-way,Nvidia Tegra X1/ Qualcomm Snapdragon 625/ 630,81
Kryo 280$^{\{5\}}$ Gold/ Silver,2.35-2.5/ 1.8-1.9,64 KB 16-way/ 32 KB 4-way,Qualcomm Snapdragon 835,79
Kryo 260$^{\{6\}}$ Gold/ Silver,1.8-2.2/ 1.6-1.8,64 KB 16-way/ 32 KB 4-way,Qualcomm Snapdragon 636/ 660,76
